On the number of subproblem iterations per coupling step in partitioned fluid-structure interaction simulations

In literature, the cost of a partitioned fluid-structure interaction scheme is typically assessed by the number of coupling iterations required per time step, while ignoring the internal iterations within the nonlinear subproblems. In this work, we demonstrate that these internal iterations have a significant influence on the computational cost of the coupled simulation. Particular attention is paid to how limiting the number of iterations within each solver call can shorten the overall run time, as it avoids polishing the subproblem solution using unconverged coupling data. Based on systematic parameter studies, we investigate the optimal number of subproblem iterations per coupling step. Lastly, this work proposes a new convergence criterion for coupled systems that is based on the residuals of the subproblems and therefore does not require any additional convergence tolerance for the coupling loop.

==> Data/cavity_displacement.csv <==
time,uy_FV,time_mok,uy_mok,time_valdes,uy_valdes,uy_FE
0,0,0.36665747,0.000153124,0.332623305,-0.000638639,0.00E+00
0.1,-9.98E-06,0.927355167,-8.98E-05,0.825268483,-0.002222164,-1.17E-05
0.2,-5.38E-05,1.488114347,0.000611986,1.385872025,-0.003911858,-6.04E-05
0.3,-0.00015254,2.023575738,0.004220805,1.921263728,-0.001373847,-1.67E-04
0.4,-0.000315615,2.406307439,0.010782538,2.329483235,0.005200611,-3.41E-04
0.5,-0.000543839,2.636114377,0.017299734,2.610307604,0.012385857,-5.88E-04
0.6,-0.000831604,2.874483959,0.024846223,2.840184104,0.019971934,-9.06E-04
0.7,-0.00116753,3.044864115,0.032021572,3.019055088,0.027073055,-1.29E-03
0.8,-0.00153544,3.198288377,0.039741258,3.223452017,0.034772947,-1.73E-03
0.9,-0.0019151,3.351728742,0.04770837,3.479229113,0.048714568,-2.20E-03
1,-0.00228242,3.505210973,0.056318789,3.351266601,0.040607248,-2.70E-03
1.1,-0.00260913,3.658670661,0.064582812,3.730633601,0.060738875,-3.21E-03
1.2,-0.00286381,3.812127128,0.07279735,4.122457006,0.076459252,-3.70E-03
1.3,-0.00301564,3.965557832,0.080616006,3.939312621,0.068965218,-4.16E-03
1.4,-0.00303872,4.103678314,0.088157546,4.41622711,0.086752167,-4.54E-03
1.5,-0.00291209,4.27242568,0.09635229,4.923738762,0.106706081,-4.83E-03
1.6,-0.00261431,4.425866044,0.104319402,4.629158828,0.095053304,-5.00E-03
1.7,-0.00211784,4.553767904,0.111494751,4.757013185,0.101498747,-5.02E-03
1.8,-0.0013881,4.707205048,0.119412378,5.114508463,0.111910426,-4.87E-03
1.9,-0.000386968,4.860564901,0.12614236,5.395321238,0.118917526,-4.53E-03
2,0.000922546,5.052232512,0.134059987,5.59964941,0.12556091,-3.99E-03
2.1,0.00257248,5.218357752,0.141126469,5.778557269,0.133228636,-3.25E-03
2.2,0.00458721,5.351299682,0.147420982,6.186703399,0.138675604,-2.28E-03
2.3,0.00698182,5.499597565,0.154695302,6.670556559,0.132538318,-1.10E-03
2.4,0.00976159,5.653089458,0.163454177,7.154440899,0.126880139,3.02E-04
2.5,0.0129223,6.035683966,0.167907842,7.689719249,0.127676401,1.93E-03
2.6,0.0164512,6.417515217,0.160633522,8.101666706,0.135586958,3.77E-03
2.7,0.0203275,6.620956949,0.153656114,8.32794357,0.143808565,5.84E-03
2.8,0.0245237,6.824408342,0.14682716,8.462334077,0.152780226,8.11E-03
2.9,0.0290059,7.078824028,0.139849752,8.613015124,0.160308334,1.06E-02
3,0.0337339,7.511817195,0.135463567,8.779121803,0.169632625,1.33E-02
3.1,0.0386622,7.894441126,0.140369346,8.91636236,0.17789442,1.62E-02
3.2,0.0437408,8.098791037,0.147346755,8.993234584,0.184214194,1.92E-02
3.3,0.0489187,8.308314668,0.155496962,9.095640062,0.191245047,2.25E-02
3.4,0.0541488,8.451524816,0.162919737,9.249055951,0.198836072,2.60E-02
3.5,0.0593956,8.564146727,0.17028313,9.402473772,0.206456787,2.96E-02
3.6,0.0646433,8.712463933,0.17785436,9.530356309,0.213335226,3.34E-02
3.7,0.0699035,8.865949384,0.186514265,9.913129554,0.220535317,3.72E-02
3.8,0.0752208,9.019412293,0.194827773,10.09157543,0.221104397,4.11E-02
3.9,0.080671,9.191075584,0.203070588,10.45420852,0.212555834,4.49E-02
4,0.0863533,9.313485124,0.209772294,10.62988156,0.203153652,4.87E-02
4.1,0.09237,9.505135988,0.217432597,10.8097992,0.193701985,5.23E-02
4.2,0.0988046,9.91311594,0.22032613,10.96096993,0.186375706,5.58E-02
4.3,0.105703,10.26935628,0.211454789,11.09741207,0.179317708,5.93E-02
4.4,0.113058,10.42179668,0.204056757,11.28626865,0.172015111,6.27E-02
4.5,0.120805,10.54875655,0.196757694,11.54055713,0.163083038,6.61E-02
4.6,0.128823,10.69603289,0.188335319,11.3879396,0.167759386,6.94E-02
4.7,0.136945,10.80261348,0.181194609,12.05021192,0.161780678,7.27E-02
4.8,0.14497,10.90922692,0.174558648,12.35656391,0.169590338,7.59E-02
4.9,0.152671,11.05144,0.166660816,12.50997207,0.177062598,7.90E-02
5,0.159816,11.16308031,0.158941129,12.64304861,0.185425591,8.18E-02
5.1,0.166183,11.32319321,0.151948875,12.78628195,0.193204659,8.44E-02
5.2,0.171589,11.51389628,0.145045694,12.89382579,0.200864963,8.67E-02
5.3,0.175912,11.76831519,0.138117771,13.02173602,0.208168974,8.87E-02
5.4,0.179101,12.20138243,0.134869745,13.09862013,0.214671325,9.05E-02
5.5,0.181177,12.60961604,0.141660909,13.2061543,0.222183174,9.22E-02
5.6,0.182219,12.86501913,0.149855653,13.37275351,0.230937807,9.38E-02
5.7,0.182344,13.04390718,0.157219046,13.53349933,0.239265453,9.53E-02
5.8,0.181682,13.19733144,0.164938732,13.66644255,0.245579761,9.69E-02
5.9,0.180359,13.3507557,0.172658418,14.04420034,0.254039025,9.84E-02
6,0.178488,13.49143648,0.180378104,14.50284273,0.252145736,1.00E-01
6.1,0.176168,13.63205284,0.187108087,14.80823596,0.245223468,1.02E-01
6.2,0.173485,13.8109512,0.194629832,15.06265358,0.23827575,1.03E-01
6.3,0.170518,14.01532043,0.201904152,15.27875184,0.229962242,1.05E-01
6.4,0.167354,14.27065718,0.209079501,15.54589653,0.22276215,1.06E-01
6.5,0.164087,14.70419168,0.213011323,15.77484359,0.216066807,1.08E-01
6.6,0.160827,15.08602469,0.205763995,16.02925348,0.209000325,1.09E-01
6.7,0.1577,15.26398588,0.198885557,16.30918384,0.202448489,1.10E-01
6.8,0.15484,15.41648264,0.192353515,16.74206605,0.196357314,1.11E-01
6.9,0.152386,15.59443096,0.185277136,17.25186923,0.197335021,1.11E-01
7,0.150469,15.79785337,0.178002816,17.63467736,0.205071203,1.12E-01
7.1,0.149208,16.00131925,0.171396546,17.85720833,0.211681007,1.13E-01
7.2,0.1487,16.23025472,0.164523056,18.01788376,0.21892705,1.13E-01
7.3,0.149016,16.48465302,0.157278428,18.17129837,0.22649828,1.14E-01
7.4,0.150198,16.79004294,0.150305261,18.32471297,0.234069511,1.14E-01
7.5,0.152255,17.24855583,0.146422282,18.47813723,0.241789197,1.15E-01
7.6,0.155171,17.68209589,0.150439578,18.63152929,0.249014031,1.15E-01
7.7,0.158912,17.93738755,0.156922135,18.764468,0.25525906,1.16E-01
7.8,0.163441,18.11619574,0.163058295,19.01473891,0.262919363,1.17E-01
7.9,0.168726,18.26953627,0.169491367,19.44825994,0.266644247,1.18E-01
8,0.174734,18.42288968,0.17612238,19.8556198,0.260009636,1.19E-01
8.1,0.181416,18.57623021,0.182555451,20.07592983,0.251141894,1.21E-01
8.2,0.188701,18.75511569,0.189879256,20.26231261,0.243125296,1.22E-01
8.3,0.19649,18.9595139,0.197598942,20.41479649,0.236395314,1.24E-01
8.4,0.204665,19.18936045,0.204724806,20.56728359,0.229714816,1.26E-01
8.5,0.213095,19.59762814,0.212039614,20.71977391,0.223083804,1.28E-01
8.6,0.221633,20.03077853,0.210069205,20.89408675,0.216092256,1.31E-01
8.7,0.23011,20.28517972,0.202869113,21.05384618,0.209263303,1.34E-01
8.8,0.238325,20.46311032,0.195520565,21.35560218,0.202399004,1.37E-01
8.9,0.246041,20.64103126,0.188023562,21.78852099,0.196870161,1.40E-01
9,0.253004,20.84441502,0.180155421,22.24753276,0.200652884,1.44E-01
9.1,0.25897,21.04779878,0.172287279,22.58299306,0.208160491,1.48E-01
9.2,0.263743,21.25121636,0.164938732,22.75818141,0.21462184,1.52E-01
9.3,0.267215,21.45465326,0.157887095,22.91151872,0.221005427,1.56E-01
9.4,0.269373,21.68358294,0.150924532,23.06490112,0.228081806,1.60E-01
9.5,0.27029,22.09088132,0.143345204,23.21830284,0.235455095,1.65E-01
9.6,0.270091,22.54971341,0.144367041,23.37169168,0.242630445,1.69E-01
9.7,0.268909,22.83051529,0.151206598,23.55059003,0.25015219,1.73E-01
9.8,0.266863,23.0348507,0.157961323,23.70397082,0.257203827,1.76E-01
9.9,0.264046,23.2137394,0.165334613,23.98479339,0.264361503,1.80E-01
10,0.260542,23.36711858,0.172361507,24.44373214,0.267022134,1.83E-01
10.1,0.256446,23.55111175,0.179843664,24.85108674,0.260306547,1.85E-01
10.2,0.251879,23.67390269,0.186811176,25.06299128,0.252824389,1.87E-01
10.3,0.246989,23.82724322,0.193244248,25.23247211,0.246181006,1.88E-01
10.4,0.241939,24.0061142,0.200345369,25.41043089,0.239265453,1.89E-01
10.5,0.236882,24.23595592,0.207397005,25.56295663,0.233178778,1.89E-01
10.6,0.231943,24.64416916,0.213875064,25.71546306,0.226795191,1.88E-01
10.7,0.227219,25.05169379,0.209772294,25.86796626,0.220362119,1.88E-01
10.8,0.222787,25.28058868,0.202275291,26.04592021,0.213372339,1.86E-01
10.9,0.218714,25.45853861,0.195223654,26.29181206,0.205961936,1.85E-01
11,0.215055,25.61101604,0.188394701,26.7330895,0.198327724,1.83E-01
11.1,0.21186,25.76349992,0.181664718,27.21740817,0.199343294,1.81E-01
11.2,0.209162,25.91600312,0.175231647,27.5783275,0.206421441,1.79E-01
11.3,0.206969,26.09394983,0.168130525,27.75351953,0.212939344,1.77E-01
11.4,0.20529,26.2973819,0.161004661,27.90690514,0.220065208,1.74E-01
11.5,0.204126,26.5263251,0.154249936,28.06031008,0.227487984,1.72E-01
11.6,0.203457,26.8062181,0.147124071,28.21374079,0.23530664,1.70E-01
11.7,0.203255,27.23922796,0.142994309,28.36716505,0.243026326,1.67E-01
11.8,0.203497,27.67281076,0.147668408,28.52053778,0.24995425,1.65E-01
11.9,0.204163,27.92816683,0.155140669,28.653481,0.256268557,1.64E-01
12,0.205238,28.10700078,0.161672711,28.87824561,0.26363195,1.62E-01
12.1,0.206711,28.26035419,0.168303723,29.28637031,0.268749616,1.61E-01
12.2,0.208566,28.41373337,0.175330617,29.69389073,0.264582065,1.60E-01
12.3,0.210785,28.56711899,0.182456481,29.92287064,0.258391471,1.60E-01
12.4,0.213343,28.72049816,0.189483375,30.09235067,0.251735716,1.60E-01
12.5,0.216211,28.89939169,0.196930893,30.27879223,0.244622223,1.61E-01
12.6,0.21936,29.10375126,0.204056757,30.4639817,0.236918443,1.62E-01
12.7,0.22276,29.4661755,0.211880362,30.65283322,0.229538083,1.64E-01
12.8,0.226389,29.91347244,0.211887784,30.83438895,0.221945645,1.67E-01
12.9,0.230232,30.22518794,0.204205212,30.97354183,0.215512573,1.70E-01
13,0.234277,30.40315396,0.197401002,31.19401674,0.209178472,1.73E-01
13.1,0.238507,30.55565716,0.19096793,31.52483954,0.201373954,1.77E-01
13.2,0.242898,30.70814748,0.184336917,31.98336473,0.197679918,1.82E-01
13.3,0.247422,30.8606378,0.177705905,32.39144867,0.202171372,1.86E-01
13.4,0.252039,31.0385829,0.170580041,32.65403714,0.208881561,1.91E-01
13.5,0.2567,31.24200047,0.163231493,32.84386585,0.216516415,1.97E-01
13.6,0.261341,31.47091855,0.156090784,33.00458729,0.224469388,2.02E-01
13.7,0.265874,31.75079803,0.148757082,33.15801477,0.23223856,2.07E-01
13.8,0.2702,32.18371742,0.143237236,33.31143903,0.239958246,2.13E-01
13.9,0.274214,32.61722001,0.146678705,33.46484719,0.247430506,2.18E-01
14,0.277818,32.87252455,0.153359203,33.62550974,0.254478608,2.22E-01
14.1,0.280932,33.05135206,0.159792274,33.82260848,0.26192966,2.27E-01
14.2,0.283499,33.20468615,0.166126376,34.23085978,0.268992543,2.30E-01
14.3,0.285481,33.35802024,0.172460477,34.66390418,0.265393622,2.33E-01
14.4,0.286848,33.51139941,0.179487371,34.9183569,0.258985293,2.36E-01
14.5,0.287576,33.66475282,0.186118383,35.10479926,0.251884171,2.38E-01
14.6,0.287635,33.818132,0.193145277,35.270633,0.245147119,2.39E-01
14.7,0.28699,33.97148541,0.19977629,35.40130807,0.238988336,2.39E-01
14.8,0.285622,34.17583854,0.206803183,35.55383897,0.232980837,2.39E-01
14.9,0.283526,34.58405177,0.213281242,35.70633895,0.22649828,2.38E-01
15,0.280711,35.01712779,0.210168175,35.85885504,0.220263149,2.37E-01
15.1,0.277208,35.27152255,0.202869113,36.03680818,0.213260998,2.35E-01
15.2,0.273073,35.44948535,0.196015417,36.31667896,0.205793686,2.33E-01
15.3,0.268386,35.60192575,0.188617384,36.72400053,0.198570651,2.30E-01
15.4,0.263244,35.75439643,0.181684512,37.20828648,0.199083497,2.27E-01
15.5,0.257755,35.95774348,0.17325224,37.56555584,0.206023792,2.24E-01
15.6,0.252033,36.13572239,0.16664597,37.74440508,0.212790889,2.20E-01
15.7,0.246193,36.33916412,0.159668561,37.89776172,0.219471386,2.17E-01
15.8,0.240346,36.5680822,0.152527852,38.05117954,0.227092102,2.14E-01
15.9,0.234599,36.92441509,0.145078685,38.20459736,0.234712818,2.11E-01
16,0.229049,37.43408926,0.144073986,38.3580345,0.242630445,2.07E-01
16.1,0.223788,37.81687744,0.151503509,38.51141046,0.249607853,2.05E-01
16.2,0.218902,38.02124184,0.158703601,38.65625533,0.256040925,2.02E-01
16.3,0.214469,38.20012731,0.166027405,38.8691447,0.263691332,2.00E-01
16.4,0.210543,38.35348717,0.172757388,39.27726729,0.268776608,1.98E-01
16.5,0.207198,38.50684702,0.179487371,39.71025167,0.264255463,1.97E-01
16.6,0.204498,38.66023264,0.186613235,39.99011569,0.256684232,1.95E-01
16.7,0.202481,38.81359893,0.193442188,40.16800281,0.248667635,1.95E-01
16.8,0.201163,38.96693302,0.19977629,40.34595435,0.241640741,1.94E-01
16.9,0.200547,39.17129388,0.206921948,40.49845111,0.235108699,1.94E-01
17,0.200628,39.57950817,0.213416201,40.65095753,0.228725113,1.94E-01
17.1,0.201394,40.0125593,0.209920749,40.82528417,0.221945645,1.95E-01
17.2,0.202828,40.26697016,0.202869113,40.96444027,0.215562058,1.96E-01
17.3,0.204907,40.44492652,0.195916447,41.2039958,0.208695991,1.98E-01
17.4,0.207606,40.59742328,0.189384405,41.56665626,0.200568052,1.99E-01
17.5,0.210893,40.74989428,0.182456481,42.02524971,0.197922845,2.02E-01
17.6,0.21473,40.90237172,0.175627528,42.48444141,0.204470311,2.04E-01
17.7,0.219069,41.05488136,0.169293427,42.69604985,0.211087185,2.06E-01
17.8,0.223852,41.23285221,0.162563444,42.88587856,0.21872204,2.09E-01
17.9,0.229011,41.4617558,0.155200051,43.04660138,0.226696221,2.12E-01
18,0.234469,41.76712088,0.147845141,43.20002564,0.234415907,2.16E-01
18.1,0.240134,42.22557957,0.143129269,43.35343702,0.241937652,2.19E-01
18.2,0.245895,42.63363505,0.147183454,43.50682264,0.249063517,2.22E-01
18.3,0.25163,42.86344875,0.153804569,43.65168361,0.255744014,2.26E-01
18.4,0.257212,43.06781799,0.161078889,43.86456525,0.263275657,2.29E-01
18.5,0.262526,43.24669058,0.168204753,44.27270963,0.268695632,2.33E-01
18.6,0.267473,43.40004399,0.174835765,44.70570894,0.264403918,2.36E-01
18.7,0.271972,43.55342317,0.181862659,44.9855633,0.256684232,2.39E-01
18.8,0.275964,43.70680878,0.188988523,45.16345525,0.248741863,2.42E-01
18.9,0.279409,43.88571519,0.196633982,45.34141484,0.241838682,2.45E-01
19,0.282284,44.09009892,0.204130984,45.51574102,0.235052145,2.47E-01
19.1,0.284577,44.37094427,0.211638591,45.64641609,0.228893362,2.50E-01
19.2,0.286281,44.80430625,0.21291955,45.82077042,0.222539467,2.51E-01
19.3,0.287391,45.16065825,0.205763995,45.95991686,0.216007425,2.53E-01
19.4,0.287901,45.36410482,0.198860814,46.18040788,0.209920749,2.54E-01
19.5,0.287805,45.5420322,0.191462782,46.48573955,0.202052607,2.55E-01
19.6,0.287097,45.69452252,0.184831769,46.91874414,0.19784187,2.55E-01
19.7,0.285777,45.84701283,0.178200757,47.35228713,0.201904152,2.55E-01
19.8,0.283864,45.99951604,0.171767685,47.65859944,0.209104244,2.55E-01
19.9,0.281386,46.17746596,0.164716049,47.83748975,0.216502276,2.54E-01
20,0.278378,46.3808932,0.157515957,47.99087859,0.223677626,2.52E-01
20.1,0.27488,46.60985089,0.150983915,48.14431251,0.231545767,2.51E-01
20.2,0.270939,47.01718757,0.14399301,48.29772389,0.239067513,2.49E-01
20.3,0.266606,47.50149657,0.144860125,48.45112561,0.246440803,2.46E-01
20.4,0.261939,47.80780647,0.152023103,48.61178908,0.253503043,2.43E-01
20.5,0.256997,48.01216604,0.159148967,48.8089307,0.261612955,2.40E-01
20.6,0.251846,48.19105474,0.166522257,49.21717274,0.268533681,2.37E-01
20.7,0.246557,48.34439527,0.172955329,49.65026955,0.265740018,2.34E-01
20.8,0.241208,48.49774224,0.179487371,49.90471422,0.259207976,2.31E-01
20.9,0.235881,48.67150971,0.186494471,50.09116141,0.252181082,2.28E-01
21,0.230662,48.80451991,0.19383807,50.26061648,0.245141817,2.25E-01
21.1,0.225638,48.98340056,0.201087647,50.43857204,0.23817678,2.21E-01
21.2,0.220895,49.21324807,0.208228356,50.59109134,0.231991134,2.19E-01
21.3,0.216515,49.62140369,0.21382108,50.74358488,0.225409606,2.16E-01
21.4,0.212558,50.0288816,0.209000325,50.90334523,0.218594792,2.14E-01
21.5,0.209102,50.25778325,0.201607241,51.11646639,0.211157878,2.12E-01
21.6,0.206218,50.46118151,0.193961783,51.43029694,0.203339222,2.10E-01
21.7,0.203947,50.63913143,0.186910146,51.86321779,0.19784187,2.08E-01
21.8,0.202312,50.79162819,0.180378104,52.32219393,0.201077043,2.07E-01
21.9,0.201327,50.94413139,0.173945032,52.6576846,0.209051224,2.06E-01
22,0.200997,51.09664103,0.167610931,52.83291803,0.216205365,2.06E-01
22.1,0.201325,51.27460545,0.160781978,52.98630365,0.223331229,2.06E-01
22.2,0.202315,51.50352063,0.153596731,53.13972469,0.23100143,2.07E-01
22.3,0.203965,51.83435039,0.145899314,53.29315862,0.238869572,2.08E-01
22.4,0.206272,52.31843675,0.143345204,53.44656678,0.246341832,2.09E-01
22.5,0.209226,52.72665595,0.149915035,53.62546755,0.253900692,2.11E-01
22.6,0.212808,52.95654791,0.15773864,53.80437831,0.261612955,2.13E-01
22.7,0.216981,53.13539957,0.16454285,54.21262913,0.26866864,2.15E-01
22.8,0.221696,53.28873366,0.170876952,54.6457236,0.265838988,2.18E-01
22.9,0.226884,53.44209351,0.177606935,54.90018115,0.259504887,2.21E-01
23,0.232458,53.59544692,0.184237947,55.09506281,0.251537775,2.24E-01
23.1,0.23831,53.7488261,0.191264841,55.3069366,0.243583034,2.27E-01
23.2,0.24431,53.92770514,0.198489675,55.48486478,0.236197373,2.31E-01
23.3,0.250314,54.13208403,0.20591245,55.63736799,0.229764301,2.34E-01
23.4,0.256182,54.51488055,0.213470185,55.78986475,0.223232259,2.38E-01
23.5,0.261791,54.94799258,0.210910452,55.96781547,0.216192994,2.42E-01
23.6,0.267036,55.20237767,0.203462935,56.16762484,0.209348135,2.45E-01
23.7,0.271834,55.40579525,0.196114387,56.47665087,0.202300033,2.48E-01
23.8,0.276118,55.58374679,0.189087494,56.9096253,0.197625934,2.51E-01
23.9,0.279835,55.73624999,0.182654422,57.3431437,0.20131033,2.54E-01
24,0.282942,55.88874675,0.17612238,57.63246631,0.208535164,2.57E-01
24.1,0.285409,56.06667413,0.168724347,57.8210404,0.21554085,2.59E-01
24.2,0.287212,56.27006272,0.160930433,57.98175126,0.223331229,2.61E-01
24.3,0.288337,56.47351411,0.15410148,58.13516586,0.23090246,2.62E-01
24.4,0.288779,56.7534223,0.147208903,58.28859656,0.238721117,2.63E-01
24.5,0.288546,57.21190834,0.142913334,58.44199828,0.246094406,2.63E-01
24.6,0.287652,57.61997788,0.147183454,58.62090308,0.253715122,2.63E-01
24.7,0.286121,57.84978192,0.153656114,58.79981819,0.261494191,2.63E-01
24.8,0.283991,58.07964006,0.160960124,59.20807499,0.268641648,2.62E-01
24.9,0.281308,58.18199504,0.167215049,59.64117765,0.265937959,2.60E-01
25,0.278119,58.33534201,0.173747092,59.89562876,0.259504887,2.59E-01
25.1,0.274471,58.48870187,0.180477074,60.08206629,0.252329538,2.56E-01
25.2,0.270411,58.64206172,0.187207057,60.22611892,0.246589258,2.54E-01
25.3,0.265992,58.82097296,0.194926743,60.38588663,0.239887553,2.51E-01
25.4,0.261267,59.02535185,0.202349518,60.57473815,0.232507193,2.48E-01
25.5,0.256293,59.25518294,0.209237854,60.7344962,0.225657032,2.45E-01
25.6,0.251136,59.66327813,0.213902056,60.88701551,0.219471386,2.42E-01
25.7,0.245864,60.04524157,0.208658877,61.06497187,0.21251872,2.38E-01
25.8,0.240554,60.24867847,0.201607241,61.31090961,0.20581348,2.35E-01
25.9,0.235288,60.42659458,0.19403601,61.75220726,0.198489675,2.31E-01
26,0.23015,60.57908747,0.187444586,62.23653954,0.199714433,2.28E-01
26.1,0.225224,60.78251053,0.180180163,62.59385077,0.207298035,2.25E-01
26.2,0.220594,60.93500729,0.173648121,62.77267505,0.213681622,2.22E-01
26.3,0.216336,61.11296043,0.16664597,62.92604135,0.220510575,2.19E-01
26.4,0.212505,61.31639733,0.159594334,63.07945917,0.228131291,2.17E-01
26.5,0.20917,61.54530092,0.152230941,63.23288987,0.235949947,2.15E-01
26.6,0.206396,61.90163382,0.144781774,63.38630447,0.243521178,2.13E-01
26.7,0.204219,62.4113273,0.144073986,63.54699509,0.251000507,2.12E-01
26.8,0.202658,62.7941493,0.152023103,63.71857556,0.257970847,2.11E-01
26.9,0.201725,62.99852819,0.159445878,63.97396062,0.265888474,2.10E-01
27,0.201424,63.20291192,0.166942881,64.40740612,0.268452705,2.10E-01
27.1,0.201762,63.34094834,0.173192858,64.81476809,0.261850484,2.10E-01
27.2,0.20274,63.48416236,0.180675015,65.03857815,0.254546473,2.10E-01
27.3,0.204363,63.63750289,0.187108087,65.1961496,0.247665561,2.11E-01
27.4,0.206627,63.79084986,0.193640129,65.37410516,0.240700523,2.12E-01
27.5,0.209527,63.9697144,0.20064228,65.5266148,0.234366422,2.14E-01
27.6,0.213043,64.19956771,0.207872063,65.67912766,0.228081806,2.16E-01
27.7,0.217145,64.60774125,0.213740104,65.83164375,0.221846674,2.18E-01
27.8,0.22178,65.01524375,0.209297236,66.00960011,0.214894008,2.21E-01
27.9,0.226884,65.24413091,0.201681469,66.23851985,0.207778748,2.24E-01
28,0.232371,65.42208083,0.194629832,66.69672131,0.199110489,2.27E-01
28.1,0.238138,65.56180029,0.187578196,67.20648058,0.199413398,2.30E-01
28.2,0.244058,65.75251302,0.180823471,67.59291269,0.206888015,2.34E-01
28.3,0.249995,65.95588229,0.172732646,67.76808724,0.213137285,2.37E-01
28.4,0.255816,66.15926606,0.164864504,67.92147285,0.220263149,2.41E-01
28.5,0.261403,66.36269813,0.15773864,68.07488101,0.227735409,2.44E-01
28.6,0.266655,66.59164133,0.150983915,68.22829883,0.235356125,2.48E-01
28.7,0.271487,66.99895341,0.143615123,68.38171344,0.242927356,2.51E-01
28.8,0.275826,67.48328701,0.144860125,68.53509583,0.250003735,2.54E-01
28.9,0.279609,67.78956792,0.151577737,68.69572618,0.256556985,2.56E-01
29,0.282786,67.96840831,0.158208749,68.91835376,0.264651344,2.59E-01
29.1,0.285316,68.1217424,0.16454285,69.3518991,0.268749616,2.61E-01
29.2,0.287172,68.3006166,0.171693457,69.75933836,0.263335039,2.63E-01
29.3,0.288341,68.43865303,0.177943434,69.99685161,0.257723421,2.64E-01
29.4,0.288819,68.58189281,0.185821472,,,2.65E-01
29.5,0.288616,68.76076379,0.192922594,,,2.65E-01
29.6,0.287749,68.96515718,0.200568052,,,2.65E-01
29.7,0.286241,69.19501919,0.207931445,,,2.65E-01
29.8,0.284129,69.60318885,0.213740104,,,2.64E-01
29.9,0.281456,,,,,2.62E-01
30,0.278265,,,,,2.60E-01
30.1,0.274602,,,,,2.58E-01
30.2,0.270516,,,,,2.56E-01
30.3,0.266061,,,,,2.53E-01
30.4,0.261294,,,,,2.50E-01
30.5,0.256278,,,,,2.46E-01
30.6,0.25108,,,,,2.43E-01
30.7,0.245775,,,,,2.40E-01
30.8,0.24044,,,,,2.36E-01
30.9,0.235159,,,,,2.33E-01
31,0.230017,,,,,2.29E-01
31.1,0.225095,,,,,2.26E-01
31.2,0.220476,,,,,2.23E-01
31.3,0.216233,,,,,2.20E-01
31.4,0.21242,,,,,2.18E-01
31.5,0.209105,,,,,2.16E-01
31.6,0.206351,,,,,2.14E-01
31.7,0.204196,,,,,2.12E-01
31.8,0.202657,,,,,2.11E-01
31.9,0.201746,,,,,2.11E-01
32,0.201469,,,,,2.10E-01
32.1,0.20183,,,,,2.10E-01
32.2,0.202832,,,,,2.11E-01
32.3,0.204475,,,,,2.12E-01
32.4,0.206757,,,,,2.13E-01
32.5,0.209668,,,,,2.15E-01
32.6,0.213189,,,,,2.17E-01
32.7,0.217288,,,,,2.19E-01
32.8,0.221913,,,,,2.22E-01
32.9,0.227001,,,,,2.25E-01
33,0.232467,,,,,2.28E-01
33.1,0.23821,,,,,2.31E-01
33.2,0.244107,,,,,2.35E-01
33.3,0.250023,,,,,2.38E-01
33.4,0.255827,,,,,2.42E-01
33.5,0.261401,,,,,2.45E-01
33.6,0.266643,,,,,2.48E-01
33.7,0.271466,,,,,2.52E-01
33.8,0.275795,,,,,2.54E-01
33.9,0.279568,,,,,2.57E-01
34,0.282733,,,,,2.60E-01
34.1,0.285252,,,,,2.62E-01
34.2,0.287101,,,,,2.63E-01
34.3,0.288267,,,,,2.65E-01
34.4,0.288749,,,,,2.65E-01
34.5,0.288556,,,,,2.66E-01
34.6,0.287705,,,,,2.66E-01
34.7,0.286215,,,,,2.65E-01
34.8,0.284122,,,,,2.64E-01
34.9,0.281468,,,,,2.63E-01
35,0.278293,,,,,2.61E-01
35.1,0.274643,,,,,2.59E-01
35.2,0.270568,,,,,2.56E-01
35.3,0.266121,,,,,2.53E-01
35.4,0.26136,,,,,2.50E-01
35.5,0.256348,,,,,2.47E-01
35.6,0.251153,,,,,2.43E-01
35.7,0.245849,,,,,2.40E-01
35.8,0.240514,,,,,2.36E-01
35.9,0.235231,,,,,2.33E-01
36,0.230084,,,,,2.30E-01
36.1,0.225156,,,,,2.26E-01
36.2,0.220529,,,,,2.23E-01
36.3,0.216275,,,,,2.21E-01
36.4,0.21245,,,,,2.18E-01
36.5,0.209122,,,,,2.16E-01
36.6,0.206355,,,,,2.14E-01
36.7,0.204186,,,,,2.13E-01
36.8,0.202635,,,,,2.12E-01
36.9,0.201715,,,,,2.11E-01
37,0.20143,,,,,2.10E-01
37.1,0.201785,,,,,2.10E-01
37.2,0.202783,,,,,2.11E-01
37.3,0.204424,,,,,2.12E-01
37.4,0.206706,,,,,2.13E-01
37.5,0.209619,,,,,2.15E-01
37.6,0.213145,,,,,2.17E-01
37.7,0.21725,,,,,2.19E-01
37.8,0.221884,,,,,2.22E-01
37.9,0.226981,,,,,2.25E-01
38,0.232459,,,,,2.28E-01
38.1,0.238214,,,,,2.31E-01
38.2,0.244122,,,,,2.35E-01
38.3,0.250049,,,,,2.38E-01
38.4,0.255862,,,,,2.42E-01
38.5,0.261443,,,,,2.45E-01
38.6,0.266688,,,,,2.49E-01
38.7,0.271509,,,,,2.52E-01
38.8,0.275834,,,,,2.55E-01
38.9,0.2796,,,,,2.57E-01
39,0.282757,,,,,2.60E-01
39.1,0.285268,,,,,2.62E-01
39.2,0.287111,,,,,2.63E-01
39.3,0.288272,,,,,2.65E-01
39.4,0.288752,,,,,2.65E-01
39.5,0.288559,,,,,2.66E-01
39.6,0.287708,,,,,2.66E-01
39.7,0.286219,,,,,2.65E-01
39.8,0.284126,,,,,2.64E-01
39.9,0.281471,,,,,2.63E-01
40,0.278297,,,,,2.61E-01
40.1,0.274648,,,,,2.59E-01
40.2,0.270574,,,,,2.56E-01
40.3,0.266128,,,,,2.53E-01
40.4,0.261369,,,,,2.50E-01
40.5,0.256359,,,,,2.47E-01
40.6,0.251165,,,,,2.43E-01
40.7,0.245862,,,,,2.40E-01
40.8,0.240528,,,,,2.36E-01
40.9,0.235245,,,,,2.33E-01
41,0.230096,,,,,2.30E-01
41.1,0.225165,,,,,2.26E-01
41.2,0.220534,,,,,2.23E-01
41.3,0.216276,,,,,2.21E-01
41.4,0.212446,,,,,2.18E-01
41.5,0.209112,,,,,2.16E-01
41.6,0.206341,,,,,2.14E-01
41.7,0.204168,,,,,2.13E-01
41.8,0.202614,,,,,2.12E-01
41.9,0.201691,,,,,2.11E-01
42,0.201404,,,,,2.10E-01
42.1,0.201759,,,,,2.11E-01
42.2,0.202758,,,,,2.11E-01
42.3,0.2044,,,,,2.12E-01
42.4,0.206685,,,,,2.13E-01
42.5,0.209602,,,,,2.15E-01
42.6,0.213132,,,,,2.17E-01
42.7,0.217241,,,,,2.19E-01
42.8,0.22188,,,,,2.22E-01
42.9,0.226981,,,,,2.25E-01
43,0.232463,,,,,2.28E-01
43.1,0.238221,,,,,2.31E-01
43.2,0.244133,,,,,2.35E-01
43.3,0.250063,,,,,2.38E-01
43.4,0.255878,,,,,2.42E-01
43.5,0.261459,,,,,2.45E-01
43.6,0.266703,,,,,2.49E-01
43.7,0.271524,,,,,2.52E-01
43.8,0.275848,,,,,2.55E-01
43.9,0.279612,,,,,2.57E-01
44,0.282768,,,,,2.60E-01
44.1,0.285279,,,,,2.62E-01
44.2,0.287121,,,,,2.63E-01
44.3,0.288283,,,,,2.65E-01
44.4,0.288762,,,,,2.65E-01
44.5,0.288567,,,,,2.66E-01
44.6,0.287713,,,,,2.66E-01
44.7,0.286221,,,,,2.65E-01
44.8,0.284125,,,,,2.64E-01
44.9,0.281467,,,,,2.63E-01
45,0.278289,,,,,2.61E-01
45.1,0.274637,,,,,2.59E-01
45.2,0.270561,,,,,2.56E-01
45.3,0.266115,,,,,2.53E-01
45.4,0.261355,,,,,2.50E-01
45.5,0.256346,,,,,2.47E-01
45.6,0.251153,,,,,2.43E-01
45.7,0.245852,,,,,2.40E-01
45.8,0.240519,,,,,2.36E-01
45.9,0.235237,,,,,2.33E-01
46,0.230089,,,,,2.30E-01
46.1,0.22516,,,,,2.26E-01
46.2,0.22053,,,,,2.23E-01
46.3,0.216273,,,,,2.21E-01
46.4,0.212445,,,,,2.18E-01
46.5,0.209114,,,,,2.16E-01
46.6,0.206344,,,,,2.14E-01
46.7,0.204174,,,,,2.13E-01
46.8,0.202623,,,,,2.12E-01
46.9,0.201702,,,,,2.11E-01
47,0.201418,,,,,2.11E-01
47.1,0.201774,,,,,2.11E-01
47.2,0.202774,,,,,2.11E-01
47.3,0.204417,,,,,2.12E-01
47.4,0.206702,,,,,2.13E-01
47.5,0.209618,,,,,2.15E-01
47.6,0.213146,,,,,2.17E-01
47.7,0.217253,,,,,2.19E-01
47.8,0.221889,,,,,2.22E-01
47.9,0.226988,,,,,2.25E-01
48,0.232467,,,,,2.28E-01
48.1,0.238223,,,,,2.31E-01
48.2,0.244133,,,,,2.35E-01
48.3,0.250062,,,,,2.38E-01
48.4,0.255876,,,,,2.42E-01
48.5,0.261457,,,,,2.45E-01
48.6,0.266701,,,,,2.49E-01
48.7,0.271522,,,,,2.52E-01
48.8,0.275846,,,,,2.55E-01
48.9,0.279611,,,,,2.57E-01
49,0.282768,,,,,2.60E-01
49.1,0.28528,,,,,2.62E-01
49.2,0.287123,,,,,2.63E-01
49.3,0.288284,,,,,2.65E-01
49.4,0.288763,,,,,2.66E-01
49.5,0.288567,,,,,2.66E-01
49.6,0.287713,,,,,2.66E-01
49.7,0.286219,,,,,2.65E-01
49.8,0.284122,,,,,2.64E-01
49.9,0.281464,,,,,2.63E-01
50,0.278287,,,,,2.61E-01
50.1,0.274635,,,,,2.59E-01
50.2,0.27056,,,,,2.56E-01
50.3,0.266115,,,,,2.53E-01
50.4,0.261357,,,,,2.50E-01
50.5,0.256349,,,,,2.47E-01
50.6,0.251158,,,,,2.43E-01
50.7,0.245857,,,,,2.40E-01
50.8,0.240525,,,,,2.36E-01
50.9,0.235244,,,,,2.33E-01
51,0.230097,,,,,2.30E-01
51.1,0.225168,,,,,2.26E-01
51.2,0.220539,,,,,2.23E-01
51.3,0.216283,,,,,2.21E-01
51.4,0.212456,,,,,2.18E-01
51.5,0.209125,,,,,2.16E-01
51.6,0.206356,,,,,2.14E-01
51.7,0.204186,,,,,2.13E-01
51.8,0.202635,,,,,2.12E-01
51.9,0.201714,,,,,2.11E-01
52,0.201429,,,,,2.11E-01
52.1,0.201784,,,,,2.11E-01
52.2,0.202782,,,,,2.11E-01
52.3,0.204423,,,,,2.12E-01
52.4,0.206706,,,,,2.13E-01
52.5,0.20962,,,,,2.15E-01
52.6,0.213147,,,,,2.17E-01
52.7,0.217253,,,,,2.19E-01
52.8,0.221888,,,,,2.22E-01
52.9,0.226987,,,,,2.25E-01
53,0.232467,,,,,2.28E-01
53.1,0.238224,,,,,2.31E-01
53.2,0.244135,,,,,2.35E-01
53.3,0.250064,,,,,2.38E-01
53.4,0.255878,,,,,2.42E-01
53.5,0.261459,,,,,2.45E-01
53.6,0.266704,,,,,2.49E-01
53.7,0.271525,,,,,2.52E-01
53.8,0.27585,,,,,2.55E-01
53.9,0.279615,,,,,2.57E-01
54,0.282772,,,,,2.60E-01
54.1,0.285284,,,,,2.62E-01
54.2,0.287127,,,,,2.64E-01
54.3,0.288289,,,,,2.65E-01
54.4,0.288767,,,,,2.66E-01
54.5,0.288571,,,,,2.66E-01
54.6,0.287717,,,,,2.66E-01
54.7,0.286224,,,,,2.65E-01
54.8,0.284127,,,,,2.64E-01
54.9,0.28147,,,,,2.63E-01
55,0.278293,,,,,2.61E-01
55.1,0.274643,,,,,2.59E-01
55.2,0.270568,,,,,2.56E-01
55.3,0.266123,,,,,2.53E-01
55.4,0.261365,,,,,2.50E-01
55.5,0.256356,,,,,2.47E-01
55.6,0.251165,,,,,2.43E-01
55.7,0.245863,,,,,2.40E-01
55.8,0.24053,,,,,2.36E-01
55.9,0.235248,,,,,2.33E-01
56,0.230101,,,,,2.30E-01
56.1,0.225172,,,,,2.26E-01
56.2,0.220542,,,,,2.23E-01
56.3,0.216285,,,,,2.21E-01
56.4,0.212457,,,,,2.18E-01
56.5,0.209126,,,,,2.16E-01
56.6,0.206357,,,,,2.14E-01
56.7,0.204186,,,,,2.13E-01
56.8,0.202634,,,,,2.12E-01
56.9,0.201712,,,,,2.11E-01
57,0.201426,,,,,2.11E-01
57.1,0.201781,,,,,2.11E-01
57.2,0.202779,,,,,2.11E-01
57.3,0.204421,,,,,2.12E-01
57.4,0.206704,,,,,2.13E-01
57.5,0.20962,,,,,2.15E-01
57.6,0.213148,,,,,2.17E-01
57.7,0.217255,,,,,2.19E-01
57.8,0.221892,,,,,2.22E-01
57.9,0.226992,,,,,2.25E-01
58,0.232473,,,,,2.28E-01
58.1,0.238231,,,,,2.31E-01
58.2,0.244142,,,,,2.35E-01
58.3,0.250071,,,,,2.38E-01
58.4,0.255886,,,,,2.42E-01
58.5,0.261466,,,,,2.45E-01
58.6,0.266711,,,,,2.49E-01
58.7,0.271532,,,,,2.52E-01
58.8,0.275856,,,,,2.55E-01
58.9,0.279621,,,,,2.57E-01
59,0.282778,,,,,2.60E-01
59.1,0.28529,,,,,2.62E-01
59.2,0.287132,,,,,2.64E-01
59.3,0.288293,,,,,2.65E-01
59.4,0.288771,,,,,2.66E-01
59.5,0.288575,,,,,2.66E-01
59.6,0.287721,,,,,2.66E-01
59.7,0.286228,,,,,2.65E-01
59.8,0.284131,,,,,2.64E-01
59.9,0.281474,,,,,2.63E-01
60,0.278297,,,,,2.61E-01
60.1,0.274646,,,,,2.59E-01
60.2,0.270571,,,,,2.56E-01
60.3,0.266126,,,,,2.53E-01
60.4,0.261367,,,,,2.50E-01
60.5,0.256358,,,,,2.47E-01
60.6,0.251165,,,,,2.43E-01
60.7,0.245864,,,,,2.40E-01
60.8,0.240531,,,,,2.36E-01
60.9,0.235248,,,,,2.33E-01
61,0.230101,,,,,2.30E-01
61.1,0.225171,,,,,2.26E-01
61.2,0.220541,,,,,2.23E-01
61.3,0.216285,,,,,2.21E-01
61.4,0.212457,,,,,2.18E-01
61.5,0.209126,,,,,2.16E-01
61.6,0.206357,,,,,2.14E-01
61.7,0.204187,,,,,2.13E-01
61.8,0.202635,,,,,2.12E-01
61.9,0.201714,,,,,2.11E-01
62,0.201429,,,,,2.11E-01
62.1,0.201784,,,,,2.11E-01
62.2,0.202783,,,,,2.11E-01
62.3,0.204426,,,,,2.12E-01
62.4,0.20671,,,,,2.13E-01
62.5,0.209626,,,,,2.15E-01
62.6,0.213155,,,,,2.17E-01
62.7,0.217263,,,,,2.19E-01
62.8,0.221899,,,,,2.22E-01
62.9,0.227,,,,,2.25E-01
63,0.23248,,,,,2.28E-01
63.1,0.238237,,,,,2.31E-01
63.2,0.244148,,,,,2.35E-01
63.3,0.250077,,,,,2.38E-01
63.4,0.255891,,,,,2.42E-01
63.5,0.261471,,,,,2.45E-01
63.6,0.266716,,,,,2.49E-01
63.7,0.271536,,,,,2.52E-01
63.8,0.27586,,,,,2.55E-01
63.9,0.279625,,,,,2.57E-01
64,0.282782,,,,,2.60E-01
64.1,0.285293,,,,,2.62E-01
64.2,0.287135,,,,,2.64E-01
64.3,0.288296,,,,,2.65E-01
64.4,0.288774,,,,,2.66E-01
64.5,0.288578,,,,,2.66E-01
64.6,0.287723,,,,,2.66E-01
64.7,0.28623,,,,,2.65E-01
64.8,0.284133,,,,,2.64E-01
64.9,0.281475,,,,,2.63E-01
65,0.278299,,,,,2.61E-01
65.1,0.274648,,,,,2.59E-01
65.2,0.270572,,,,,2.56E-01
65.3,0.266127,,,,,2.53E-01
65.4,0.261368,,,,,2.50E-01
65.5,0.256359,,,,,2.47E-01
65.6,0.251167,,,,,2.43E-01
65.7,0.245866,,,,,2.40E-01
65.8,0.240533,,,,,2.36E-01
65.9,0.235251,,,,,2.33E-01
66,0.230104,,,,,2.30E-01
66.1,0.225175,,,,,2.26E-01
66.2,0.220545,,,,,2.23E-01
66.3,0.216289,,,,,2.21E-01
66.4,0.212461,,,,,2.18E-01
66.5,0.20913,,,,,2.16E-01
66.6,0.206362,,,,,2.14E-01
66.7,0.204192,,,,,2.13E-01
66.8,0.20264,,,,,2.12E-01
66.9,0.201719,,,,,2.11E-01
67,0.201434,,,,,2.11E-01
67.1,0.20179,,,,,2.11E-01
67.2,0.202789,,,,,2.11E-01
67.3,0.204432,,,,,2.12E-01
67.4,0.206716,,,,,2.13E-01
67.5,0.209631,,,,,2.15E-01
67.6,0.21316,,,,,2.17E-01
67.7,0.217267,,,,,2.19E-01
67.8,0.221904,,,,,2.22E-01
67.9,0.227004,,,,,2.25E-01
68,0.232484,,,,,2.28E-01
68.1,0.238242,,,,,2.31E-01
68.2,0.244152,,,,,2.35E-01
68.3,0.250081,,,,,2.38E-01
68.4,0.255895,,,,,2.42E-01
68.5,0.261476,,,,,2.45E-01
68.6,0.26672,,,,,2.49E-01
68.7,0.27154,,,,,2.52E-01
68.8,0.275864,,,,,2.55E-01
68.9,0.279629,,,,,2.57E-01
69,0.282785,,,,,2.60E-01
69.1,0.285296,,,,,2.62E-01
69.2,0.287138,,,,,2.64E-01
69.3,0.288299,,,,,2.65E-01
69.4,0.288777,,,,,2.66E-01
69.5,0.288581,,,,,2.66E-01
69.6,0.287726,,,,,2.66E-01
69.7,0.286233,,,,,2.65E-01
69.8,0.284136,,,,,2.64E-01
69.9,0.281479,,,,,2.63E-01
70,0.278302,,,,,2.61E-01


==> Data/comparison_with_old_measure.csv <==
c_it,time,eq_time,old_eq_time
1028,4684.55,4342.43,3185.27
1030,4447.12,4261.68,3191.47
1052,4428.05,4278.21,3259.63
1263,4942.44,4968.45,3913.42
1037,3951.8,4369.42,3213.16
1021,4253.1,4240.4,3163.58
1064,3858.42,4324.71,3296.82
1273,4891.64,4950.6,3944.41
1010,4157.18,4197.76,3129.5
1043,4189.2,4269.39,3231.75
1069,4253.87,4275.88,3312.31
1264,4795.64,4868.75,3916.52
1033,3976.33,4009.08,3200.76
1031,3938.21,3941.48,3194.57
1050,3993.99,3935.12,3253.44
1255,5046.22,4567.98,3888.63
1046,3756.58,3653.66,3241.04
1049,3422.31,3599.78,3250.34
1062,3518.44,3550.14,3290.62
1264,4080.97,4042.1,3916.52
1076,3418.02,3463.58,3334
1101,3246.91,3482.16,3411.46
1104,3327.6,3388.49,3420.76
1278,3691.48,3688.46,3959.9
1137,3536.82,3610.24,3523.01
1114,3364.32,3459.71,3451.74
1114,3349.22,3354.48,3451.74
1289,3535.28,3629.97,3993.98
1133,3461.38,3530.25,3510.61
1143,3459.77,3483.38,3541.6
1154,3387.85,3388.81,3575.68
1299,3520.78,3571.66,4024.97
1196,3664.9,3669.24,3705.82
1201,3541.12,3589.04,3721.31
1189,3363.78,3425.03,3684.13
1299,3365.95,3491.14,4024.97
1279,3766.34,3835.55,3963
1254,3585.48,3685.86,3885.53
1245,3531.35,3513.33,3857.65
1355,3754.65,3534.15,4198.48
1385,4443.26,4089.63,4291.44
1387,4147.12,3992.6,4297.64
1348,3974.75,3713.67,4176.79
1400,3672.83,3556.42,4337.92
1586,5219.62,4624.48,4914.24
1481,4591.67,4175.46,4588.9
1517,4382.66,4091.11,4700.44
1544,3971.06,3807.81,4784.1
1749,5209.28,5020.19,5419.3
1814,4475.5,4786.03,5620.7
1716,3627.6,4114.4,5317.05
2135,4325,4957.52,6615.32


==> Data/regression_coupling.csv <==
it,time,eq_time
1028,86.4858,81.741
1030,81.5439,81.9
1052,85.3388,83.6493
1263,98.3855,100.427
1037,83.427,82.4566
1021,82.6424,81.1844
1064,84.3296,84.6035
1273,98.0622,101.222
1010,80.7195,80.3097
1043,83.554,82.9337
1069,81.5581,85.0011
1264,94.5085,100.506
1033,81.8763,82.1386
1031,80.3808,81.9795
1050,83.2462,83.4903
1255,100.669,99.7908
1046,84.0556,83.1723
1049,84.6628,83.4108
1062,84.2577,84.4445
1264,97.6512,100.506
1076,85.3591,85.5577
1101,90.1356,87.5456
1104,86.6354,87.7841
1278,101.903,101.62
1137,86.2643,90.4081
1114,86.9744,88.5792
1114,88.2235,88.5792
1289,100.491,102.494
1133,90.2498,90.09
1143,88.9137,90.8852
1154,88.1144,91.7598
1299,102.922,103.289
1196,96.9664,95.0994
1201,95.0734,95.497
1189,95.0951,94.5428
1299,99.7603,103.289
1279,99.109,101.699
1254,95.5305,99.7113
1245,99.389,98.9957
1355,107.686,107.742
1385,109.671,110.128
1387,106.074,110.287
1348,107.982,107.186
1400,114.231,111.32
1586,125.159,126.11
1481,116.848,117.761
1517,122.649,120.624
1544,122.381,122.771
1749,139.093,139.071
1814,150.008,144.239
1716,139.841,136.447
2135,179.69,169.764


==> Data/regression_flow.csv <==
it,time,eq_time
21282,3781.2,3459.18
21292,3656.27,3462.55
21898,3703.63,3552.66
27089,4333.12,4350.53
21368,3058.45,3478.75
21210,3446.94,3443.41
22083,3108.46,3586.27
26768,4285.43,4327.79
20296,3305.87,3333.11
21056,3382.52,3452.36
21584,3509.18,3538.75
26140,4203.36,4250.34
18154,3115.71,3130.91
18217,3144.38,3135.33
18756,3284.28,3214.82
23462,4441.49,3953.98
14534,2885.72,2759.34
14672,2578.55,2777.54
14898,2748.77,2816.68
18399,3468.1,3423.69
12156,2492.67,2540.03
12540,2341.05,2609.89
12604,2546.06,2620.18
14872,3077.59,3063.21
12278,2576.06,2623.46
12085,2497.38,2576.3
12101,2547.4,2578.01
14155,2937.06,2999.34
11621,2477.58,2548.68
11717,2536.27,2570.48
11767,2558.94,2588.51
13455,2888.69,2936.13
11584,2583.94,2617.44
11614,2558.26,2626.42
11457,2483.14,2595.8
12701,2736.34,2855.61
11542,2636.65,2708.76
11430,2567.21,2667.94
11281,2656.3,2641.64
12242,3100.17,2871.23
11667,3186.6,2844.45
11722,3006.31,2852.63
11351,2987.92,2768
11758,2971.18,2871.48
12381,3862.81,3152.69
11581,3353.51,2946.07
11838,3245.94,3015.06
11896,3227.11,3052.42
12438,3587.65,3346.91
13006,3108.69,3482.58
12120,2793.58,3274.86
13567,3316.22,3912.99


==> Data/tube_displacement.csv <==
x_FE,dr_FE,x_FV,dr_FV
0.00E+00,-1.12E-10,0,0
4.04E-04,5.93E-07,0.00125,2.72E-06
7.54E-04,1.36E-06,0.0025,1.36E-05
1.05E-03,2.30E-06,0.00375,3.42E-05
1.29E-03,3.42E-06,0.005,6.03E-05
1.54E-03,5.19E-06,0.00625,8.39E-05
1.83E-03,8.07E-06,0.0075,9.82E-05
2.18E-03,1.21E-05,0.00875,0.00010457
2.59E-03,1.72E-05,0.01,0.00011109
3.02E-03,2.33E-05,0.01125,0.00011967
3.45E-03,3.02E-05,0.0125,0.00012474
3.88E-03,3.80E-05,0.01375,0.00012228
4.31E-03,4.67E-05,0.015,0.00011215
4.74E-03,5.55E-05,0.01625,9.64E-05
5.17E-03,6.37E-05,0.0175,7.87E-05
5.59E-03,7.13E-05,0.01875,6.35E-05
6.02E-03,7.83E-05,0.02,5.28E-05
6.45E-03,8.44E-05,0.02125,4.53E-05
6.88E-03,8.95E-05,0.0225,3.85E-05
7.31E-03,9.35E-05,0.02375,3.08E-05
7.74E-03,9.65E-05,0.025,2.32E-05
8.17E-03,9.88E-05,0.02625,1.74E-05
8.60E-03,1.01E-04,0.0275,1.39E-05
9.02E-03,1.03E-04,0.02875,1.16E-05
9.45E-03,1.05E-04,0.03,9.35E-06
9.88E-03,1.07E-04,0.03125,6.97E-06
1.03E-02,1.08E-04,0.0325,5.11E-06
1.07E-02,1.10E-04,0.03375,4.04E-06
1.12E-02,1.11E-04,0.035,3.38E-06
1.16E-02,1.13E-04,0.03625,2.71E-06
1.20E-02,1.13E-04,0.0375,2.00E-06
1.25E-02,1.13E-04,0.03875,1.45E-06
1.29E-02,1.12E-04,0.04,1.12E-06
1.33E-02,1.10E-04,0.04125,8.13E-07
1.37E-02,1.08E-04,0.0425,3.63E-07
1.42E-02,1.04E-04,0.04375,-3.84E-07
1.46E-02,1.01E-04,0.045,-1.55E-06
1.50E-02,9.62E-05,0.04625,-2.87E-06
1.55E-02,9.16E-05,0.0475,-3.39E-06
1.59E-02,8.67E-05,0.04875,-2.15E-06
1.63E-02,8.16E-05,0.05,0
1.67E-02,7.65E-05,,
1.72E-02,7.15E-05,,
1.76E-02,6.68E-05,,
1.80E-02,6.23E-05,,
1.85E-02,5.81E-05,,
1.89E-02,5.43E-05,,
1.93E-02,5.09E-05,,
1.98E-02,4.79E-05,,
2.02E-02,4.51E-05,,
2.06E-02,4.24E-05,,
0.021042211,3.98E-05,,
0.021472935,3.74E-05,,
0.021903865,3.49E-05,,
0.022334879,3.25E-05,,
0.022765977,3.01E-05,,
0.023197161,2.76E-05,,
0.023628302,2.53E-05,,
0.024059532,2.31E-05,,
0.024490856,2.10E-05,,
0.024922268,1.91E-05,,
0.025353746,1.74E-05,,
0.02578526,1.59E-05,,
0.026216809,1.45E-05,,
0.026648395,1.34E-05,,
0.027080148,1.24E-05,,
0.027511939,1.14E-05,,
0.027943769,1.05E-05,,
0.028375639,9.64E-06,,
0.028807424,8.84E-06,,
0.029239262,8.05E-06,,
0.029671151,7.27E-06,,
0.030103095,6.50E-06,,
0.030535072,5.78E-06,,
0.030967068,5.11E-06,,
0.031399079,4.52E-06,,
0.031831108,3.98E-06,,
0.03226329,3.51E-06,,
0.032695498,3.10E-06,,
0.033127733,2.74E-06,,
0.033559997,2.44E-06,,
0.03399216,2.17E-06,,
0.034424368,1.92E-06,,
0.034856617,1.67E-06,,
0.035288911,1.44E-06,,
0.035721228,1.22E-06,,
0.036153555,1.01E-06,,
0.03658589,8.12E-07,,
0.037018236,6.26E-07,,
0.037450731,4.55E-07,,
0.037883248,3.04E-07,,
0.038315788,1.70E-07,,
0.038748357,5.49E-08,,
0.039180823,-5.41E-08,,
0.039613329,-1.69E-07,,
0.040045876,-2.90E-07,,
0.04047846,-4.17E-07,,
0.040911064,-5.54E-07,,
0.041343674,-7.04E-07,,
0.041776292,-8.66E-07,,
0.042208914,-1.04E-06,,
0.042641677,-1.23E-06,,
0.043074466,-1.45E-06,,
0.043507274,-1.69E-06,,
0.043940105,-1.95E-06,,
0.044372834,-2.23E-06,,
0.044805601,-2.51E-06,,
0.045238405,-2.79E-06,,
0.045671247,-3.08E-06,,
0.046104107,-3.32E-06,,
0.046536956,-3.44E-06,,
0.046969801,-3.44E-06,,
0.047402643,-3.32E-06,,
0.047808547,-3.12E-06,,
0.048160326,-2.84E-06,,
0.048457984,-2.50E-06,,
0.048701517,-2.09E-06,,
0.048944976,-1.63E-06,,
0.049242545,-1.13E-06,,
0.04959422,-5.82E-07,,
0.050000001,-1.12E-10,,

